Automating the Verification of Realtime Observers using Probes and the Modal mu-calculus

A classical method for model-checking timed properties-such as those expressed using timed extensions of temporal logic-is to rely on the use of observers. In this context, a major problem is to prove the correctness of observers. Essentially, this boils down to proving that: (1) every trace that contradicts a property can be detected by the observer; but also that (2) the observer is innocuous, meaning that it cannot interfere with the system under observation. In this paper, we describe a method for automatically testing the correctness of realtime observers. This method is obtained by automating an approach often referred to as visual verification, in which the correctness of a system is performed by inspecting a graphical representation of its state space. Our approach has been implemented on the tool Tina, a model-checking toolbox for Time Petri Net.

==> presentafter1.txt <==
process Present [a:sync, b:sync] is
   
   states idle, start, watch, error, stop
   
   from idle  b;  to start
      
   from start wait [$d_1$, $d_1$]; to watch
      
   from watch select
	         a; to stop
              unless
                 wait [$d_2-d_1$,  $\cdots$[; to error
              end




